Personalized Chatbot Trustworthiness Ratings

Conversation agents, commonly referred to as chatbots, are increasingly deployed in many domains to allow people to have a natural interaction while trying to solve a specific problem. Given their widespread use, it is important to provide their users with methods and tools to increase users awareness of various properties of the chatbots, including non-functional properties that users may consider important in order to trust a specific chatbot. For example, users may want to use chatbots that are not biased, that do not use abusive language, that do not leak information to other users, and that respond in a style which is appropriate for the user's cognitive level. In this paper, we address the setting where a chatbot cannot be modified, its training data cannot be accessed, and yet a neutral party wants to assess and communicate its trustworthiness to a user, tailored to the user's priorities over the various trust issues. Such a rating can help users choose among alternative chatbots, developers test their systems, business leaders price their offering, and regulators set policies. We envision a personalized rating methodology for chatbots that relies on separate rating modules for each issue, and users' detected priority orderings among the relevant trust issues, to generate an aggregate personalized rating for the trustworthiness of a chatbot. The method is independent of the specific trust issues and is parametric to the aggregation procedure, thereby allowing for seamless generalization. We illustrate its general use, integrate it with a live chatbot, and evaluate it on four dialog datasets and representative user profiles, validated with user surveys.

==> Review.txt <==
01-Apr-2020

Dear Dr. Srivastava:

Manuscript ID 2020-01-0004-OA10-TTS entitled "Personalized Chatbot Trustworthiness Ratings" which you submitted to the IEEE Transactions on Technology and Society, has been reviewed.  The comments of the reviewer(s) are included at the bottom of this letter.

The manuscript requires significant revision; with particular attention to reviewer 2's comments. I invite you to respond to the reviewer(s)' comments and revise your manuscript. Please ensure you address each of the requested changes in your revision of the manuscript in a separate letter. Note: if your manuscript exceeds 10 pages and it is accepted in the following round reviews for publication, it will incur an extra page charge (per page, after 10pp).

To revise your manuscript, log into https://mc.manuscriptcentral.com/tts and enter your Author Center, where you will find your manuscript title listed under "Manuscripts with Decisions."  Under "Actions," click on "Create a Revision."  Your manuscript number has been appended to denote a revision.

You may also click the below link to start the revision process (or continue the process if you have already started your revision) for your manuscript. If you use the below link you will not be required to login to ScholarOne Manuscripts.

*** PLEASE NOTE: This is a two-step process. After clicking on the link, you will be directed to a webpage to confirm. ***

https://mc.manuscriptcentral.com/tts?URL_MASK=f49bef06aadd4607b4949f4ca6383218


You will be unable to make your revisions on the originally submitted version of the manuscript.  Instead, revise your manuscript using a word processing program and save it on your computer.  Please also highlight the changes to your manuscript within the document by using the track changes mode in MS Word or by using bold or colored text.

Once the revised manuscript is prepared, you can upload it and submit it through your Author Center.

When submitting your revised manuscript, you will be able to respond to the comments made by the reviewer(s) in the space provided.  You can use this space to document any changes you make to the original manuscript.  In order to expedite the processing of the revised manuscript, please be as specific as possible in your response to the reviewer(s).

IMPORTANT:  Your original files are available to you when you upload your revised manuscript.  Please delete any redundant files before completing the submission.

Because we are trying to facilitate timely publication of manuscripts submitted to the IEEE Transactions on Technology and Society, your revised manuscript should be submitted by 30-Jun-2020.  If it is not possible for you to submit your revision by this date, we may have to consider your paper as a new submission.

Once again, thank you for submitting your manuscript to the IEEE Transactions on Technology and Society and I look forward to receiving your revision.

Please do not hesitate to contact me during this time. We fully understand that it is a difficult time to revise the paper, but we are here to support you any way we can.

Sincerely,
Prof. Katina Michael
Editor-in-Chief, IEEE Transactions on Technology and Society
katina.michael@asu.edu, katina@uow.edu.au


Co-Editor
Comments to the Author:
This paper proposes an approach for rating the trustworthiness of chatbots, presenting a prototype that can be used as the basis for future research and decision-making purposes. Authors should consider the following in revising their manuscript:
* While the contributions of the manuscript are clearly expressed, the limitations are not. Please include a section on the limitations of the work, linking to the comments made by Reviewer 2 relating to the validity of the sample size.
* On page 4 onwards, find a way to simplify the technical elements that are presented.
* VII related work: consider re-situating this section to earlier in the paper rather than before the conclusion to provide necessary context to the reader.
* A section on the social and ethical implications of this work would be ideal - authors should clearly identify the implications and make a statement on 'future work' in light of this.


Reviewer Detailed Comments:


1) Summarize the main thesis of the paper in 2-3 sentences:

Reviewer: 1
Summarize the main thesis of the paper in 2-3 sentences.: Chatbots are increasingly popular. It is important to users to assess the trustworthiness of particular chatbots. The authors propose a system by which users can rate chatbots.

Reviewer: 2
Summarize the main thesis of the paper in 2-3 sentences.: This paper provides a framework for evaluating the trustworthiness of chatbots and some evaluations are undertaken on four specific types of chatbots and with only 20 users surveyed to provide a proof-of-concept.   
I know that in some fields such a small user sample is considered sufficient, but for me it is too small a sample size from which to draw maeningful conclusions.

2) Is there an identification of a conceptual framework, theoretical framework or other used to inspire/lead the study?

Reviewer: 1
Is there an identification of a conceptual framework, theoretical framework or other used to inspire/lead the study: Yes. AI sources and represented well in the references. Less prominent are sources that focus on the ethics of the situation.

Reviewer: 2
Is there an identification of a conceptual framework, theoretical framework or other used to inspire/lead the study: The authors provide such a framework and an initial evaluation of it.

3) Does the paper refer to seminal works? Are there any missing?

Reviewer: 1
Does the paper refer to seminal works? Are there any missing: Here is a recent paper that focuses on ethical issues in the Tay case: Wolf, Marty J., K. Miller, and Frances S. Grodzinsky. "Why we should have seen that coming: comments on Microsoft's tay" experiment," and wider implications." ACM SIGCAS Computers and Society 47.3 (2017): 54-64.

Reviewer: 2
Does the paper refer to seminal works? Are there any missing: The paper contains many citations to recent literature.

4) Is there a clear methodology statement?

Reviewer: 1
Is there a clear methodology statement: Yes, it seems clear what the authors are proposing, and how they validated their implementation.

Reviewer: 2
Is there a clear methodology statement: Yes.

5) Are there clear results (qualitative or quantitative) or other?

Reviewer: 1
Are there clear results (qualitative or quantitative) or other: There are clear results that are quantitative.

Reviewer: 2
Are there clear results (qualitative or quantitative) or other: Yes.

6) Is there technical rigour in the domain of Social Implications of Technology?

Reviewer: 1
Is there technical rigour in the domain of Social Implications of Technology: The stakeholders are described in detail, a good first step for any ethical analysis. There is a great deal of literature on trust and AI, and that is not well represented in this paper. Suggestion: Pieters, Wolter. "Explanation and trust: what to tell the user in security and AI?." Ethics and information technology 13.1 (2011): 53-64.

Reviewer: 2
Is there technical rigour in the domain of Social Implications of Technology: Debatable. Survey of only 20 users - ideally a larger sample size should be used, particularly given the limited context of the work. .

7) Is this paper an original contribution to knowledge?

Reviewer: 1
Is this paper an original contribution to knowledge: Yes

Reviewer: 2
Is this paper an original contribution to knowledge: Yes

8) Was ethics approval gained? If so, have the details been provided?

Reviewer: 1
Was ethics approval gained? If so, have the details been provided: This was not discussed.

Reviewer: 2
Was ethics approval gained? If so, have the details been provided: NA

9) Is the paper written well: grammatically and stylistically.

Reviewer: 1
Is the paper written well: grammatically and stylistically.: Yes

Reviewer: 2
Is the paper written well: grammatically and stylistically.: Yes


Reviewer General Comments:

Reviewer: 1

Comments to the Author
This is a timely topic, well explained. I find it interesting that you focused on bots that do not learn; I think they will be a minority. Bots that learn are (in my opinion) much less trustworthy. Perhaps you could comment more on this. Also, I've suggested some additional references that emphasize the ethics of this issue.

Reviewer: 2

Comments to the Author
Thank you for your submission to TTS.
I have a number of required revisions and some suggestions.
Required:
Firstly the abstract should be a concise summary of the research work and main contributions. The first paragraph of the abstract fits into the Introduction/Background of the main paper; in the second paragraph (i) don't use 'we'' (ii) phrases such as "we envision... a methodology' should be replaced with 'a methodological design is presented ..." the language in abstract should be pragmatic and concise.

Secondly, you provide some results in VI.A but these are drawn from a survey of only 20 users; this is a very small sample set and is really too small for the results to be meaningful. Please increase the sample size here.

Recommended:
Thirdly, the example conversations with chatbots take up quite a lot of space; these should be reorganised to be more compact and, ideally, fit into single column.

Fourthly, you've provided a block-diagram of your methodology in Fig 2, but will you make the software that implements this available publicly? This would enable other researchers to build on and improve your work and can be done via Github as for reference [9]. Please advise if this i planned and ideally set up a public repository and discuss in the revised manuscript.

	
	
	

